Segment Routing: a Comprehensive Survey of Research Activities, Standardization Efforts and Implementation Results

Fixed and mobile telecom operators, enterprise network operators and cloud providers strive to face the challenging demands coming from the evolution of IP networks (e.g. huge bandwidth requirements, integration of billions of devices and millions of services in the cloud). Proposed in the early 2010s, Segment Routing (SR) architecture helps face these challenging demands, and it is currently being adopted and deployed. SR architecture is based on the concept of source routing and has interesting scalability properties, as it dramatically reduces the amount of state information to be configured in the core nodes to support complex services. SR architecture was first implemented with the MPLS dataplane and then, quite recently, with the IPv6 dataplane (SRv6). IPv6 SR architecture (SRv6) has been extended from the simple steering of packets across nodes to a general network programming approach, making it very suitable for use cases such as Service Function Chaining and Network Function Virtualization. In this paper we present a tutorial and a comprehensive survey on SR technology, analyzing standardization efforts, patents, research activities and implementation results. We start with an introduction on the motivations for Segment Routing and an overview of its evolution and standardization. Then, we provide a tutorial on Segment Routing technology, with a focus on the novel SRv6 solution. We discuss the standardization efforts and the patents providing details on the most important documents and mentioning other ongoing activities. We then thoroughly analyze research activities according to a taxonomy. We have identified 8 main categories during our analysis of the current state of play: Monitoring, Traffic Engineering, Failure Recovery, Centrally Controlled Architectures, Path Encoding, Network Programming, Performance Evaluation and Miscellaneous...

==> readme/BracketHighlighter-sublime3-plugin.txt <==
https://github.com/facelessuser/BracketHighlighter

Ctrl-Shift P 
BracketHighlighter:Remove Brackets
Remove Brackets             (for \revnew{})
Remove Brackets and Content (for \revdel{})

https://facelessuser.github.io/BracketHighlighter/customize/

create a bh_core.sublime-settings in your User folder
(Sublime Text 3 /Packages/User), under "brackets" adds the following.


    "brackets": [
        // latex revnew
        {
            "name": "LaTeX revnew",
            "open": "(\\\\revnew{)",
            "close": "(\\})",
            "style": "default",
            "scope_exclude": ["comment"],
            "language_filter": "whitelist",
            "language_list": ["LaTeX", "LaTeX (TikZ)", "knitr (Rnw)"],
            "sub_bracket_search": "false",
            "enabled": true
        },
        // latex revdel
        {
            "name": "LaTeX revdel",
            "open": "(\\\\revdel{)",
            "close": "(\\})",
            "style": "default",
            "scope_exclude": ["comment"],
            "language_filter": "whitelist",
            "language_list": ["LaTeX", "LaTeX (TikZ)", "knitr (Rnw)"],
            "sub_bracket_search": "false",
            "enabled": true
        },        
